Adaptive Bregman-Kaczmarz: An Approach to Solve Linear Inverse Problems with Independent Noise Exactly

We consider the block Bregman-Kaczmarz method for finite dimensional linear inverse problems. The block Bregman-Kaczmarz method uses blocks of the linear system and performs iterative steps with these blocks only. We assume a noise model that we call independent noise, i.e. each time the method performs a step for some block, one obtains a noisy sample of the respective part of the right-hand side which is contaminated with new noise that is independent of all previous steps of the method. One can view these noise models as making a fresh noisy measurement of the respective block each time it is used. In this framework, we are able to show that a well-chosen adaptive stepsize of the block Bergman-Kaczmarz method is able to converge to the exact solution of the linear inverse problem. The plain form of this adaptive stepsize relies on unknown quantities (like the Bregman distance to the solution), but we show a way how these quantities can be estimated purely from given data. We illustrate the finding in numerical experiments and confirm that these heuristic estimates lead to effective stepsizes.

==> error_estimates_v_w_u.dat <==
k,v,w,u
0,100,100,100
10,95.15940788897601,95.28301886792453,95.17121802182645
20,90.55544678739919,90.99099099099099,90.57791367863305
30,86.17654661114854,87.06896551724138,86.20860137221598
40,82.01170287865546,83.47107438016529,82.05235560671804
50,78.05044905627787,80.15873015873015,78.09878366975055
60,74.28283025563593,77.09923664122137,74.33799964580413
70,70.69937821681319,74.26470588235294,70.76059969697347
80,67.29108751455929,71.63120567375887,67.35763854918932
90,64.04939292770385,69.17808219178082,64.12060712516769
100,60.96614791491515,66.88741721854305,61.04141126815201
110,58.03360414271791,64.74358974358974,58.11235150325334
120,55.24439201432921,62.73291925465838,55.32610378578843
130,52.59150215038773,60.8433734939759,52.67570118848366
140,50.0682677750435,59.06432748538011,50.15451648176123
150,47.66834796315193,57.38636363636363,47.75624556355797
160,45.38571170647974,55.80110497237568,45.47489169725149
170,43.21462275888999,54.3010752688172,43.30475051829003
180,41.14962522243104,52.87958115183245,41.24039577204491
190,39.18552983811722,51.53061224489795,39.27666574723382
200,37.31740094696044,50.24875621890547,37.40865037100274
210,35.54054408849704,49.02912621359223,35.6316789334095
220,33.8504942056569,47.86729857819905,33.94130841062685
230,32.24300442634615,46.75925925925925,32.33331235767989
240,30.71403539356486,45.70135746606335,30.80367034295811
250,29.25974511726014,44.69026548672566,29.34855789809703
260,27.87647932242673,43.72294372294373,27.96433695811415
270,26.56076226921482,42.79661016949152,26.6475467679099
280,25.30928802199128,41.90871369294606,25.39489523241084
290,24.11891214542934,41.05691056910569,24.2032506887423
300,22.98664380677483,40.23904382470119,23.06963407987287
310,21.90963826445807,39.453125,21.99121151017725
320,20.88518972419152,38.69731800766283,20.96528716431893
330,19.9107245446162,37.96992481203007,19.98929657176235
340,18.98379477543858,37.26937269372694,19.06080020008838
350,18.1020720118338,36.59420289855072,18.17747736110797
360,17.26334154968593,35.94306049822064,17.33712041455085
370,16.46549682699005,35.31468531468531,16.53762925484864
380,15.7065341374595,34.70790378006873,15.77700606723851
390,14.98454760306327,34.12162162162162,15.05335034008545
400,14.29772439286791,33.55481727574751,14.36485412095947
410,13.64434017617436,33.00653594771242,13.70979750461203
420,13.0227547985267,32.47588424437299,13.08654434157222
430,12.43140816972628,31.9620253164557,12.49353815663285
440,11.86881635351436,31.46417445482866,11.92929826701721
450,11.33356784908932,30.98159509202454,11.39241609051339
460,10.82432005510182,30.51359516616314,10.88155163433338
470,10.33979590722602,30.05952380952381,10.39543015590207
480,9.878780680835314,29.61876832844575,9.932838987205603
490,9.440118950721223,29.1907514450867,9.492624514733112
500,9.022711700182798,28.77492877492877,9.073689307428673
510,8.625513572183456,28.37078651685393,8.674989385435049
520,8.247530255623065,27.97783933518005,8.295531622756924
530,7.88781600010655,27.59562841530054,7.934371277299827
540,7.545471252906854,27.22371967654986,7.590609642053701
550,7.219640412121056,26.86170212765957,7.263391811486699
560,6.909509690304443,26.50918635170604,6.951904557496965
570,6.614305083139114,26.16580310880829,6.655374309538579
580,6.333290437952345,25.83120204603581,6.37306523379281
590,6.065765617145909,25.50505050505051,6.104277406498826
600,5.811064751831823,25.18703241895262,5.848345076789033
610,5.568554581193052,24.8768472906404,5.604635014594539
620,5.337632873300491,24.57420924574209,5.372544939396223
630,5.117726923320399,24.27884615384615,5.151502025797102
640,4.908292125240256,23.99049881235154,4.940961482083078
650,4.708810613426147,23.70892018779342,4.740405198121811
660,4.518789970501838,23.4338747099768,4.549340459124315
670,4.337761998209176,23.1651376146789,4.367298721961149
680,4.165281548071795,22.90249433106576,4.19383445088533
690,4.000925408839685,22.6457399103139,4.028524009667679
700,3.844291247841404,22.39467849223946,3.870964607297654
710,3.694996603513876,22.14912280701754,3.720773294543982
720,3.5526779265171,21.90889370932755,3.577586008805135
730,3.416989666972944,21.67381974248927,3.441056664809806
740,3.287603405493722,21.44373673036093,3.310856288852489
750,3.164207025787608,21.21848739495798,3.186672194369147
760,3.046503926744276,20.997920997921,3.068207196772823
770,2.934212272015563,20.78189300411523,2.955178865579177
780,2.827064275212618,20.57026476578411,2.847318811957249
790,2.724805518942808,20.36290322580645,2.744372009941506
800,2.627194306006913,20.15968063872256,2.646096149637301
810,2.534001041169686,19.96047430830039,2.552261020843496
820,2.445007642004927,19.76516634050881,2.462647925603114
830,2.360006977399713,19.57364341085271,2.377049118275579
840,2.27880233238155,19.38579654510556,2.295267271802485
850,2.201206898006949,19.20152091254753,2.217114968912857
860,2.127043285120366,19.02071563088512,2.142414217083798
870,2.056143060858774,18.84328358208955,2.07099598613814
880,1.988346306839319,18.66913123844732,2.002699767422512
890,1.92350119802584,18.4981684981685,1.937373153567114
900,1.861463601324493,18.33030852994555,1.874871437882693
910,1.802096693009637,18.16546762589928,1.815057232500747
920,1.745270594128492,18.00356506238859,1.757800104410185
930,1.69086202307724,17.84452296819788,1.70297622858755
940,1.638753964582225,17.68826619964974,1.650468057458781
950,1.588835354358068,17.53472222222222,1.600164005968458
960,1.541000778749873,17.38382099827883,1.551958151567746
970,1.495150188699661,17.23549488054607,1.50574994846505
980,1.451188627407717,17.08967851099831,1.461443955513901
990,1.40902597108803,16.94630872483221,1.418949577140935
1000,1.368576682243544,16.80532445923461,1.378180816743328
1010,1.329759574911728,16.66666666666666,1.339056042009704
1020,1.292497591354151,16.53027823240589,1.301497761641663
1030,1.256717589685574,16.3961038961039,1.265432412974774
1040,1.222350141958519,16.26409017713365,1.230790160018251
1050,1.189329342238668,16.13418530351437,1.19750470145182
1060,1.15759262422477,16.00633914421553,1.165513088136493
1070,1.12708058798417,15.88050314465409,1.134755549713295
1080,1.097736835391701,15.75663026521061,1.10517532988051
1090,1.069507813875588,15.63467492260062,1.076718529955764
1100,1.042342668089259,15.51459293394777,1.049333960344429
1110,1.016193099142649,15.39634146341463,1.022972999550376
1120,0.9910132310407598,15.27987897125567,0.9975894603790956
1130,0.9667594839908702,15.16516516516517,0.9731394629968285
1140,0.9433904542530959,15.0521609538003,0.9495813145223675
1150,0.9208668002217933,14.94082840236686,0.9268753948409774
1160,0.8991511344377874,14.83113069016153,0.9049840483421574
1170,0.8782079212434923,14.72303206997085,0.8838714812949642
1180,0.8580033798047625,14.61649782923299,0.8635036645862347
1190,0.8385053922347249,14.51149425287356,0.8438482415583497
1200,0.8196834165659616,14.40798858773181,0.8248744406941685
1210,0.8015084043281882,14.30594900849858,0.806552992907426
1220,0.7839527224990547,14.20534458509142,0.7888560532072553
1230,0.7669900796058604,14.10614525139665,0.7717571265155561
1240,0.750595455765834,14.00832177531207,0.7552309974256824
1250,0.7347450364621836,13.91184573002755,0.7392536637003951
1260,0.719416149862374,13.81668946648427,0.7238022733161673
1270,0.7045872074940276,13.72282608695652,0.708855064869809
1280,0.690237648102497,13.6302294197031,0.6943913111719308
1290,0.6763478845224959,13.53887399463807,0.6803912658600426
1300,0.6628992534042192,13.44873501997337,0.6668361128720625
1310,0.6498739676421315,13.35978835978836,0.6537079186286894
1320,0.6372550713620552,13.27201051248358,0.6409895867804978
1330,0.6250263973293564,13.18537859007833,0.6286648153827235
1340,0.6131725266478999,13.09987029831388,0.6167180563675322
1350,0.6016787506260411,13.01546391752577,0.6051344771901327
1360,0.5905310346922453,12.93213828425096,0.5938999245313598
1370,0.5797159842489693,12.8498727735369,0.5830008899453808
1380,0.5692208123592235,12.76864728192162,0.5724244773469258
1390,0.5590333091657633,12.68844221105528,0.5621583722379415
1400,0.5491418129481264,12.60923845193508,0.5521908125788252
1410,0.5395351827277654,12.53101736972705,0.5425105612143966
1420,0.5302027723363173,12.4537607891492,0.5331068797695456
1430,0.5211344058666173,12.37745098039216,0.5239695039340456
1440,0.512320354430401,12.3020706455542,0.5150886200603411
1450,0.5037513141507713,12.22760290556901,0.5064548430022499
1460,0.4954183853214293,12.15403128760529,0.4980591951264233
1470,0.4873130526683888,12.08133971291866,0.4898930864321284
1480,0.4794271666534311,12.00951248513674,0.4819482957184495
1490,0.4717529257619082,11.93853427895981,0.4742169527413443
1500,0.4642828597206777,11.86839012925969,0.4666915213061774
1510,0.4570098135949646,11.79906542056075,0.459364783244349
1520,0.4499269327157939,11.73054587688734,0.452229823225496
1530,0.4430276483923364,11.66281755196305,0.4452800143594369
1540,0.4363056643660612,11.59586681974742,0.4385090045445824
1550,0.4297549439660045,11.52968036529681,0.4319107035219573
1560,0.4233696979267428,11.46424517593644,0.4254792705962527
1570,0.4171443728328197,11.39954853273138,0.4192091029874972
1580,0.4110736401554078,11.33557800224467,0.4130948247789699
1590,0.4051523858489177,11.27232142857143,0.4071312764289066
1600,0.3993757004770774,11.20976692563818,0.4013135048153753
1610,0.3937388698397252,11.14790286975717,0.3956367537854129
1620,0.388237366073177,11.08671789242591,0.3900964551811393
1630,0.3828668391985548,11.02620087336245,0.3846882203170958
1640,0.3776231090939084,10.96634093376764,0.3794078318845059
1650,0.3725021578673187,10.90712742980562,0.3742512362595102
1660,0.3675001226094546,10.84854994629431,0.3692145361937273
1670,0.3626132885052665,10.79059829059829,0.3642939838666933
1680,0.3578380822856353,10.73326248671626,0.359485974280886
1690,0.3531710660008777,10.67653276955603,0.3547870389811184
1700,0.348608931099015,10.62039957939012,0.3501938400810972
1710,0.3441484927926737,10.56485355648535,0.345703164580913
1720,0.3397866846993854,10.5098855359001,0.3413119189601226
1730,0.3355205537409003,10.45548654244306,0.3370171240319443
1740,0.3313472552879322,10.40164778578785,0.3328159100448916
1750,0.327264048537508,10.34836065573771,0.3287055120189217
1760,0.3232682921107993,10.29561671763507,0.3246832653038982
1770,0.3193574398599942,10.24340770791075,0.3207466013488394
1780,0.3155290368733898,10.19172552976791,0.316893043671054
1790,0.3117807156684881,10.14056224899598,0.3131202040148726
1800,0.3081101925634349,10.08991008991009,0.3094257786902422
1810,0.3045152642176752,10.03976143141153,0.3058075450819859
1820,0.3009938043331934,9.990108803165182,0.3022633583210336
1830,0.2975437605081794,9.940944881889763,0.2987911481093991
1840,0.2941631512354064,9.892262487757101,0.2953889156911291
1850,0.2908500630380206,9.844054580896685,0.2920547309618694
1860,0.2876026477358435,9.796314258001939,0.288786729710089
1870,0.2844191198356542,9.749034749034749,0.285583110983383
1880,0.2812977540392728,9.702209414024976,0.2824421345736201
1890,0.2782368828635974,9.65583173996176,0.2793621186150436
1900,0.2752348943670597,9.609895337773549,0.2763414372897413
1910,0.2722902299772562,9.564393939393939,0.2733785186352009
1920,0.2694013824147951,9.519321394910461,0.2704718424489485
1930,0.266566893708658,9.474671669793622,0.2676199382855284
1940,0.263785353298623,9.430438842203548,0.2648213835413369
1950,0.261055396220535,9.386617100371748,0.2620748016230543
1960,0.2583757013704224,9.343200740055504,0.2593788601956438
1970,0.255744989843674,9.300184162062616,0.2567322695060998
1980,0.2531620233456853,9.25756186984418,0.2541337807793185
1990,0.2506256026705679,9.215328467153284,0.2515821846826595
2000,0.2481345662446951,9.173478655767484,0.2490763098559407
2010,0.2456877887320184,9.132007233273056,0.2466150215037754
2020,0.2432841796982521,9.090909090909092,0.244197220047322
2030,0.240922682331167,9.050179211469533,0.2418218398326637
2040,0.2386022722143767,9.009812667261373,0.2394878478931786
2050,0.2363219561521341,8.969804618117228,0.2371942427633939
2060,0.2340807710427783,8.930150309460654,0.2349400533419438
2070,0.2318777827985923,8.890845070422534,0.232724337801374
2080,0.2297120853099453,8.851884312007011,0.2305461825426421
2090,0.2275827994516982,8.813263525305409,0.2284047011922788
2100,0.2254890721299515,8.774978279756732,0.2262990336402694
2110,0.2234300753673119,8.737024221453288,0.2242283451168146
2120,0.2214050054249412,8.699397071490095,0.2221918253062203
2130,0.2194130819597394,8.662092624356776,0.2201886874962513
2140,0.2174535472150919,8.625106746370623,0.2182181677613654
2150,0.215525665243691,8.588435374149659,0.2162795241783238
2160,0.21362872116101,8.55207451312447,0.2143720360727421
2170,0.2117620204280803,8.516020236087689,0.2124950032952225
2180,0.2099248881622865,8.480268681780016,0.2106477455257665
2190,0.2081166684749552,8.444816053511705,0.208829601605235
2200,0.206336723834572,8.409658617818485,0.2070399288926792
2210,0.2045844344545188,8.374792703150911,0.2052781026474218
2220,0.2028591977042724,8.340214698596203,0.2035435154348232
2230,0.2011604275430602,8.305921052631579,0.2018355765547146
2240,0.1994875539750103,8.271908271908272,0.2001537114915316
2250,0.1978400225248859,8.238172920065253,0.1984973613852237
2260,0.196217293733528,8.204711616571894,0.1968659825220601
2270,0.1946188426721788,8.171521035598706,0.1952590458444947
2280,0.1930441584748917,8.138597904915391,0.1936760364792872
2290,0.191492743888272,8.10593900481541,0.1921164532831205
2300,0.189964114837828,8.073541167066347,0.1905798084049838
2310,0.1884578000102439,8.04140127388535,0.1890656268646288
2320,0.1869733404509173,8.009516256938937,0.1875734461464347
2330,0.1855102891761365,7.977883096366509,0.1861028158080495
2340,0.1840682107992956,7.946498819826908,0.1846532971032046
2350,0.1826466811705802,7.915360501567398,0.1832244626181238
2360,0.1812452870295741,7.884465261514442,0.1818158959209769
2370,0.1798636256702678,7.853810264385692,0.1804271912238519
2380,0.17850130461797,7.823392718822618,0.1790579530567412
2390,0.1771579413176456,7.79320987654321,0.1777077959530629
2400,0.175833162833226,7.763259031514219,0.1763763441462571
2410,0.1745266055574552,7.733537519142419,0.1750632312770165
2420,0.1732379149318579,7.704042715484363,0.1737681001107352
2430,0.1719667451764289,7.674772036474164,0.1724906022647685
2440,0.1707127590286661,7.645722937168811,0.1712303979451259
2450,0.169475627491581,7.616892911010558,0.1699871556922232
2460,0.1682550295903392,7.588279489105935,0.1687605521353474
2470,0.1670506521371973,7.559880239520957,0.1675502717554946
2480,0.1658621895044169,7.531692766592095,0.16635600665626
2490,0.1646893434048508,7.5037147102526,0.1651774563424708
2500,0.163531822679907,7.475943745373796,0.1640143275062669
2510,0.1623893430946127,7.448377581120943,0.1628663338203472
2520,0.1612616271395081,7.421013960323291,0.1617331957381086
2530,0.1601484038391131,7.393850658857979,0.1606146403004201
2540,0.1590494085667211,7.36688548504741,0.1595104009487822
2550,0.1579643828652829,7.340116279069766,0.1584202173446324
2560,0.1568930742741541,7.313540912382331,0.1573438351945697
2570,0.1558352361614907,7.287157287157287,0.1562810060812785
2580,0.1547906275620815,7.260963335729691,0.1552314872999398
2590,0.1537590130204211,7.234957020057306,0.1541950416999322
2600,0.1527401624388296,7.209136331192005,0.1531714375316245
2610,0.1517338509304357,7.183499288762446,0.1521604482980781
2620,0.1507398586768481,7.158043940467753,0.1511618526114801
2630,0.1497579707903442,7.13276836158192,0.1501754340541346
2640,0.1487879771804145,7.107670654468683,0.1492009810438513
2650,0.1478296724245076,7.082748948106591,0.1482382867035714
2660,0.1468828556428241,7.058001397624039,0.1472871487350803
2670,0.1459473303770174,7.033426183844011,0.1463473692966632
2680,0.1450229044726621,7.009021512838306,0.145418754884562
2690,0.1441093899653581,6.984785615491009,0.1445011162181015
2700,0.1432066029703422,6.960716747070984,0.1435942681283547
2710,0.1423143635754856,6.936813186813186,0.1426980294502247
2720,0.141432495737558,6.913073237508555,0.1418122229178236
2730,0.1405608271816468,6.889495225102318,0.140936675063034
2740,0.1396991893036215,6.866077498300475,0.1400712161171443
2750,0.1388474170755392,6.842818428184281,0.1392156799154503
2760,0.1380053489538898,6.819716407832544,0.1383699038047239
2770,0.1371728267905849,6.796769851951547,0.1375337285534486
2780,0.1363496957465966,6.773977196512407,0.1367069982647302
2790,0.1355358042081578,6.751336898395721,0.1358895602917897
2800,0.1347310037054352,6.728847435043304,0.1350812651559548
2810,0.1339351488335956,6.706507304116865,0.1342819664670616
2820,0.133148097176182,6.684315023163466,0.1334915208461908
2830,0.1323697092307253,6.662269129287598,0.1327097878506566
2840,0.1315998483365156,6.640368178829716,0.1319366299011764
2850,0.1308383806044637,6.618610747051113,0.1311719122111477
2860,0.1300851748489818,6.59699542782495,0.1304155027179632
2870,0.1293401025218192,6.575520833333332,0.1296672720162982
2880,0.1286030376477885,6.554185593770278,0.1289270932933043
2890,0.1278738567623202,6.532988357050452,0.1281948422656491
2900,0.1271524388507876,6.511927788523532,0.1274703971183404
2910,0.1264386652895445,6.491002570694087,0.126753638445279
2920,0.1257324197886203,6.470211402946828,0.1260444491914839
2930,0.1250335883360195,6.449553001277138,0.1253427145969351
2940,0.1243420591435757,6.429026098026734,0.1246483221419849
2950,0.1236577225943085,6.408629441624364,0.1239611614942857
2960,0.1229804711912383,6.388361796331434,0.1232811244571871
2970,0.1223101995076104,6.368221941992433,0.1226081049195569
2980,0.1216468041384867,6.348208673790068,0.1219419988069789
2990,0.1209901836536604,6.328320802005011,0.1212827040342875
3000,0.1203402385518534,6.308557151780136,0.1206301204593945
3010,0.1196968712161562,6.288916562889164,0.1199841498383703
3020,0.1190599858706721,6.26939788950962,0.1193446957817393
3030,0.1184294885383286,6.249999999999999,0.118711663711952
3040,0.1178052869998199,6.23072177668106,0.1180849608219996
3050,0.1171872907536465,6.211562115621155,0.1174644960351332
3060,0.1165754109772172,6.192519926425504,0.1168501799656562
3070,0.1159695604889838,6.173594132029339,0.116241924880757
3080,0.1153696537115739,6.15478366849482,0.115639644663349
3090,0.1147756066358946,6.136087484811664,0.1150432547758896
3100,0.1141873367861767,6.117504542701393,0.1144526722251478
3110,0.1136047631859308,6.099033816425121,0.1138678155278918
3120,0.1130278063247898,6.080674292594822,0.1132886046774694
3130,0.1124563881262097,6.062424969987995,0.1127149611112554
3140,0.1118904319160041,6.044284859365649,0.1121468076789392
3150,0.1113298623916886,6.026252983293555,0.1115840686116281
3160,0.1107746055926096,6.008328375966686,0.111026669491744
3170,0.1102245888708359,5.990510083036773,0.1104745372236867
3180,0.1096797408627908,5.972797161442933,0.109927600005246
3190,0.1091399914616023,5.955188679245283,0.1093857872997365
3200,0.1086052717901517,5.937683715461493,0.1088490298088376
3210,0.1080755141747997,5.920281359906213,0.1083172594461161
3220,0.1075506521197706,5.902980713033314,0.1077904093112127
3230,0.1070306202821766,5.885780885780886,0.1072684136646739
3240,0.1065153544476629,5.868680999418942,0.1067512079034096
3250,0.106004791506656,5.851680185399768,0.1062387285367593
3260,0.1054988694311995,5.83477758521086,0.1057309131631502
3270,0.1049975272523587,5.817972350230415,0.1052277004473297
3280,0.1045007050381798,5.801263641585296,0.1047290300981558
3290,0.1040083438721872,5.784650630011455,0.1042348428469312
3300,0.1035203858324045,5.768132495716733,0.1037450804262643
3310,0.1030367739708834,5.751708428246014,0.103259685549444
3320,0.1025574522937285,5.735377626348665,0.1027786018903122
3330,0.1020823657416019,5.719139297848244,0.102301774063622
3340,0.1016114601706964,5.702992659514398,0.1018291476058672
3350,0.1011446823341633,5.686936936936936,0.1013606689565704
3360,0.1006819798639828,5.67097136440202,0.1008962854400173
3370,0.1002233012532643,5.655095184770436,0.1004359452474249
3380,0.09976859583896616,5.6393076493579,0.09997959741953155
3390,0.09931781378502237,5.623608017817372,0.09952719182959817
3400,0.09887090606586584,5.60799555802332,0.09907867916680861
3410,0.09842782445033731,5.592469545957917,0.09863401092005916
3420,0.09798852148596973,5.577029265599116,0.09819313936212634
3430,0.09755295048363793,5.561674008810572,0.09775601753420311
3440,0.09712106550256402,5.546403075233387,0.09732259923079351
3450,0.09669282133566907,5.531215772179627,0.09689283898495624
3460,0.09626817349526172,5.51611141452758,0.09646669205388823
3470,0.09584707819905505,5.501089324618736,0.09604411440483891
3480,0.09542949235650301,5.486148832156436,0.09562506270134635
3490,0.09501537355544815,5.471289274106175,0.09520949428978749
3500,0.09460468004907223,5.456509994597514,0.09479736718623356
3510,0.09419737074314223,5.441810344827585,0.09438864006360331
3520,0.09379340518354377,5.427189682966146,0.09398327223910573
3530,0.09339274354409491,5.412647374062164,0.09358122366196545
3540,0.09299534661463241,5.398182789951897,0.09318245490142305
3550,0.09260117578936451,5.383795309168443,0.09278692713500329
3560,0.0922101930554823,5.369484316852737,0.09239460213704474
3570,0.09182236098202382,5.355249204665959,0.09200544226748371
3580,0.09143764270898432,5.34108937070333,0.09161941046088619
3590,0.09105600193666621,5.327004219409281,0.09123647021572165
3600,0.09067740291526304,5.312993161493949,0.09085658558387232
3610,0.09030181043467103,5.299055613850996,0.09047972116037235
3620,0.08992918981452333,5.285190999476713,0.09010584207337073
3630,0.08955950689444034,5.271398747390396,0.0897349139743126
3640,0.08919272802449177,5.257678292555959,0.08936690302833344
3650,0.08882882005586443,5.244029075804776,0.08900177590486086
3660,0.08846775033173103,5.23045054375971,0.08863949976841884
3670,0.08810948667831478,5.21694214876033,0.08828004226962945
3680,0.08775399739614533,5.203503348789283,0.08792337153640702
3690,0.08740125125150089,5.190133607399794,0.08756945616534037
3700,0.08705121746803243,5.176832393644284,0.08721826521325808
3710,0.08670386571856513,5.163599182004089,0.08686976818897277
3720,0.08635916611707313,5.150433452320244,0.08652393504519965
3730,0.08601708921082304,5.137334689725329,0.08618073617064541
3740,0.08567760597268248,5.124302384576357,0.0858401423822631
3750,0.08534068779358933,5.111336032388663,0.0855021249176692
3760,0.08500630647517807,5.098435133770822,0.08516665542771883
3770,0.08467443422255939,5.085599194360523,0.08483370596923552
3780,0.08434504363724943,5.072827724761426,0.08450324899789148
3790,0.08401810771024494,5.060120240480962,0.08417525736123525
3800,0.08369359981524128,5.047476261869066,0.08384970429186284
3810,0.0833714937019893,5.034895314057827,0.08352656340072917
3820,0.08305176348978846,5.022376926902038,0.0832058086705967
3830,0.08273438366111244,5.009920634920634,0.08288741444961731
3840,0.0824193290553646,4.997525977238991,0.08257135544504526
3850,0.08210657486275995,4.985192497532083,0.08225760671707737
3860,0.08179609661833065,4.972919743968488,0.08194614367281798
3870,0.08148787019605262,4.960707269155206,0.08163694206036554
3880,0.08118187180308978,4.948554630083292,0.08132997796301795
3890,0.08087807797415376,4.936461388074291,0.08102522779359429
3900,0.08057646556597629,4.92442710872745,0.08072266828886962
3910,0.08027701175189145,4.912451361867704,0.08042227650412102
3920,0.07997969401652552,4.90053372149442,0.08012402980778174
3930,0.07968449015059192,4.88867376573088,0.07982790587620114
3940,0.0793913782457889,4.876871076774504,0.07953388268850824
3950,0.07910033668979734,4.865125240847783,0.07924193852157614
3960,0.0788113441613769,4.853435848149927,0.07895205194508555
3970,0.07852437962555794,4.841802492809204,0.0786642018166845
3980,0.07823942232892707,4.830224772835964,0.07837836727724289
3990,0.07795645179500459,4.818702290076335,0.07809452774619892
4000,0.07767544781971114,4.807234650166587,0.07781266291699601
4010,0.0773963904669223,4.795821462488129,0.0775327527526079
4020,0.07711926006410849,4.784462340123164,0.07725477748114992
4030,0.07684403719805889,4.773156899810964,0.07697871759157468
4040,0.07657070271068711,4.761904761904762,0.07670455382945021
4050,0.07629923769491694,4.750705550329257,0.07643226719281872
4060,0.07602962349064647,4.739558892538714,0.07616183892813444
4070,0.07576184168078895,4.728464419475655,0.07589325052627838
4080,0.0754958740873883,4.717421765530125,0.07562648371864873
4090,0.07523170276780816,4.706430568499534,0.0753615204733251
4100,0.07496931001099265,4.695490469549046,0.07509834299130481
4110,0.07470867833379718,4.684601113172541,0.07483693370281018
4120,0.0744497904773881,4.673762147154095,0.07457727526366462
4130,0.07419262940370935,4.662973222530009,0.07431935055173663
4140,0.0739371782920149,4.652233993551358,0.0740631426634499
4150,0.07368342053546559,4.641544117647058,0.07380863491035808
4160,0.07343133973778886,4.630903255387437,0.07355581081578325
4170,0.07318091971000015,4.620311070448307,0.07330465411151615
4180,0.07293214446718457,4.609767229575536,0.07305514873457734
4190,0.07268499822533753,4.599271402550091,0.07280727882403766
4200,0.07243946539826335,4.588823262153566,0.07256102871789698
4210,0.07219553059453031,4.578422484134179,0.07231638295001994
4220,0.07195317861448114,4.568068747173224,0.07207332624712739
4230,0.07171239444729757,4.557761732851985,0.07183184352584247
4240,0.07147316326811831,4.54750112561909,0.07159191988979016
4250,0.0712354704352087,4.537286612758311,0.07135354062674908
4260,0.07099930148718145,4.52711788435679,0.07111669120585484
4270,0.07076464214026713,4.516994633273702,0.07088135727485323
4280,0.07053147828563357,4.506916555109326,0.07064752465740282
4290,0.07029979598675312,4.496883348174532,0.07041517935042563
4300,0.07006958147681655,4.486894713460684,0.07018430752150492
4310,0.0698408211561931,4.476950354609929,0.06995489550632933
4320,0.06961350158993523,4.467049977885891,0.06972692980618209
4330,0.06938760950532759,4.457193292144748,0.06950039708547465
4340,0.06916313178947896,4.447380008806692,0.06927528416932383
4350,0.06894005548695667,4.437609841827768,0.06905157804117124
4360,0.06871836779746214,4.427882507672073,0.06882926584044476
4370,0.06849805607354724,4.418197725284339,0.06860833486026056
4380,0.06827910781837028,4.408555216062854,0.06838877254516539
4390,0.06806151068349096,4.398954703832752,0.06817056648891781
4400,0.06784525246670368,4.389395914819643,0.06795370443230814
4410,0.0676303211099079,4.37987857762359,0.067738174261016
4420,0.06741670469701556,4.370402423193422,0.06752396400350463
4430,0.06720439145189427,4.360967184801381,0.06731106182895162
4440,0.06699336973634566,4.351572598018095,0.06709945604521496
4450,0.06678362804811851,4.342218400687876,0.06688913509683386
4460,0.06657515501895547,4.332904332904333,0.06668008756306389
4470,0.06636793941267326,4.323630136986301,0.06647230215594513
4480,0.06616197012327507,4.31439555745408,0.06626576771840352
4490,0.06595723617309526,4.305200341005968,0.06606047322238406
4500,0.06575372671097507,4.296044236495108,0.06585640776701553
4510,0.06555143101046908,4.286926994906621,0.06565356057680623
4520,0.06535033846808183,4.277848369335027,0.06545192099986992
4530,0.06515043860153388,4.268808114961961,0.06525147850618147
4540,0.06495172104805683,4.259805989034162,0.06505222268586164
4550,0.06475417556271672,4.250841750841751,0.06485414324749036
4560,0.06455779201676529,4.241915161696766,0.06465723001644827
4570,0.06436256039601848,4.233025984911986,0.06446147293328544
4580,0.06416847079926176,4.224173985780008,0.06426686205211725
4590,0.06397551343668176,4.215358931552587,0.06407338753904665
4600,0.06378367862832358,4.206580591420241,0.0638810396706123
4610,0.06359295680257358,4.197838736492103,0.0636898088322624
4620,0.0634033384946667,4.189133139776026,0.06349968551685314
4630,0.06321481434521839,4.18046357615894,0.06331066032317198
4640,0.06302737509878023,4.171829822387443,0.06312272395448472
4650,0.06284101160241909,4.163231657048639,0.06293586721710633
4660,0.06265571480431928,4.154668860551213,0.06275008101899483
4670,0.06247147575240723,4.146141215106732,0.06256535636836799
4680,0.06228828559299834,4.137648504711184,0.06238168437234209
4690,0.06210613556946554,4.129190515126737,0.06219905623559294
4700,0.06192501702092931,4.120767033863729,0.06201746325903792
4710,0.06174492138096843,4.112377850162866,0.06183689683853954
4720,0.06156584017635146,4.104022754977651,0.06165734846362931
4730,0.06138776502578833,4.095701540957015,0.06147880971625221
4740,0.06121068763870174,4.087414002428166,0.06130127226953088
4750,0.06103459981401799,4.079159935379645,0.06112472788654947
4760,0.06085949343897699,4.070939137444578,0.06094916841915678
4770,0.06068536048796084,4.062751407884151,0.06077458580678814
4780,0.06051219302134098,4.054596547571256,0.06060097207530575
4790,0.06033998318434336,4.046474358974359,0.06042831933585754
4800,0.06016872320593129,4.038384646141543,0.06025661978375338
4810,0.05999840539770576,4.030327214684756,0.06008586569735928
4820,0.05982902215282291,4.022301871764237,0.05991604943700856
4830,0.05966056594492822,4.014308426073131,0.05974716344393002
4840,0.05949302932710725,4.006346687822292,0.05957920023919262
4850,0.05932640493085262,3.998416468725257,0.05941215242266659
4860,0.0591606854650468,3.990517581983406,0.05924601267200049
4870,0.05899586371496066,3.982649842271293,0.05908077374161402
4880,0.05883193254126724,3.974813065722157,0.05891642846170628
4890,0.05866888487907081,3.96700706991359,0.05875296973727918
4900,0.05850671373695052,3.959231673853391,0.05859039054717585
4910,0.05834541219601876,3.951486697965571,0.05842868394313359
4920,0.05818497340899376,3.943771964076533,0.05826784304885132
4930,0.05802539059928626,3.936087295401403,0.05810786105907107
4940,0.05786665706010003,3.928432516530533,0.05794873123867345
4950,0.05770876615354587,3.920807453416149,0.05779044692178664
4960,0.05755171130976899,3.913211933359163,0.05763300151090904
4970,0.05739548602608949,3.905645784996133,0.05747638847604482
4980,0.05724008386615572,3.898108838286376,0.05732060135385254
4990,0.05708549845911028,3.89060092449923,0.05716563374680664
5000,0.05693172349876838,3.883121876201461,0.05701147932237109

